PowerSimulationsDynamics.jl -- An Open Source Modeling Package for Modern Power Systems with Inverter-Based Resources

In this paper we present the development of an open-source simulation toolbox, PowerSimulationsDynamics.jl, to study the dynamic response of power systems, focusing on the requirements to model systems with high penetrations of Inverter-Based Resources (IBRs). PowerSimulationsDynamics.jl is implemented in Julia and features a rich library of synchronous generator, inverter, and load models. In addition, it allows the study of quasi-static phasors and electromagnetic dq models that use a dynamic network representation. Case studies and validation exercises show that PowerSimulationsDynamics.jl results closely match other commercial and open-source simulation tools.

==> data/eigs_dyn_pscad.csv <==
-2320.538707682177,-6628.425617066575
-2320.538707682177,6628.425617066575
-2247.1433975232635,-6794.420707087493
-2247.1433975232635,6794.420707087493
-2102.466193729886,-6304.064512695714
-2102.466193729886,6304.064512695714
-2082.9588191770185,-6518.103293428935
-2082.9588191770185,6518.103293428935
-1523.492524451671,-2277.2176336227412
-1523.492524451671,2277.2176336227412
-1478.7237368557594,-2960.1924853259447
-1478.7237368557594,2960.1924853259447
-1439.9060705458392,-219.72532626521684
-1439.9060705458392,219.72532626521684
-1040.499036270095,-8312.989573562689
-1040.499036270095,8312.989573562689
-1003.0280966287195,0.0
-976.8551456882866,0.0
-940.6654332336796,-8866.7937935737
-940.6654332336796,8866.7937935737
-500.00000000000017,0.0
-493.7419500840688,0.0
-431.46236651554034,0.0
-426.5553922791744,0.0
-196.00750743632858,0.0
-85.14476774962941,-9013.239361684351
-85.14476774962941,9013.239361684351
-64.18459303959594,-9741.471065095226
-64.18459303959594,9741.471065095226
-50.824327541905845,-0.04118341907260745
-50.824327541905845,0.04118341907260745
-50.566503569946825,0.0
-50.26766694053234,0.0
-35.84006736949799,-267.23288384847694
-35.84006736949799,267.23288384847694
-31.415926535897892,-376.9911184307752
-31.415926535897892,376.9911184307752
-18.498177514765548,-47.89889286746261
-18.498177514765548,47.89889286746261
-15.280913905188399,-20.02216279218176
-15.280913905188399,20.02216279218176
-11.428832533260492,0.0
-11.394003705729853,-0.007016525684352823
-11.394003705729853,0.007016525684352823
-11.307127727898205,0.0


==> data/eigs_dyn_pscad_neg.csv <==
2320.538707682177,-6628.425617066575
2320.538707682177,6628.425617066575
2247.1433975232635,-6794.420707087493
2247.1433975232635,6794.420707087493
2102.466193729886,-6304.064512695714
2102.466193729886,6304.064512695714
2082.9588191770185,-6518.103293428935
2082.9588191770185,6518.103293428935
1523.492524451671,-2277.2176336227412
1523.492524451671,2277.2176336227412
1478.7237368557594,-2960.1924853259447
1478.7237368557594,2960.1924853259447
1439.9060705458392,-219.72532626521684
1439.9060705458392,219.72532626521684
1040.499036270095,-8312.989573562689
1040.499036270095,8312.989573562689
1003.0280966287195,0.0
976.8551456882866,0.0
940.6654332336796,-8866.7937935737
940.6654332336796,8866.7937935737
500.00000000000017,0.0
493.7419500840688,0.0
431.46236651554034,0.0
426.5553922791744,0.0
196.00750743632858,0.0
85.14476774962941,-9013.239361684351
85.14476774962941,9013.239361684351
64.18459303959594,-9741.471065095226
64.18459303959594,9741.471065095226
50.824327541905845,-0.04118341907260745
50.824327541905845,0.04118341907260745
50.566503569946825,0.0
50.26766694053234,0.0
35.84006736949799,-267.23288384847694
35.84006736949799,267.23288384847694
31.415926535897892,-376.9911184307752
31.415926535897892,376.9911184307752
18.498177514765548,-47.89889286746261
18.498177514765548,47.89889286746261
15.280913905188399,-20.02216279218176
15.280913905188399,20.02216279218176
11.428832533260492,0.0
11.394003705729853,-0.007016525684352823
11.394003705729853,0.007016525684352823
11.307127727898205,0.0


==> data/eigs_pscad.csv <==
-7209.787128206119,-739.7239340209728
-7209.787128206119,739.7239340209728
-2922.513596465992,-6825.322600317512
-2922.513596465992,6825.322600317512
-2904.445272398558,-6648.711926614157
-2904.445272398558,6648.711926614157
-2282.476506546952,-6826.467310425484
-2282.476506546952,6826.467310425484
-2103.7753805983307,-6532.577842062007
-2103.7753805983307,6532.577842062007
-1586.3463210829445,-281.18272009001936
-1586.3463210829445,281.18272009001936
-999.8310114052009,0.0
-984.025647401042,0.0
-500.00000000000017,0.0
-490.30056732164684,0.0
-409.5298424190511,-8.254398690209904
-409.5298424190511,8.254398690209904
-197.33906593432863,0.0
-50.82670105772833,-0.04347285178714697
-50.82670105772833,0.04347285178714697
-50.559686122260906,0.0
-50.271263158819266,0.0
-47.99972802102551,-279.81783404382134
-47.99972802102551,279.81783404382134
-18.491958585231277,-47.37493436181608
-18.491958585231277,47.37493436181608
-15.263976937260122,-18.619175622104017
-15.263976937260122,18.619175622104017
-11.445348335604551,0.0
-11.39216083155316,-0.0070344150042094536
-11.39216083155316,0.0070344150042094536
-11.307656331538048,0.0


==> data/eigs_pscad_neg.csv <==
7209.787128206119,-739.7239340209728
7209.787128206119,739.7239340209728
2922.513596465992,-6825.322600317512
2922.513596465992,6825.322600317512
2904.445272398558,-6648.711926614157
2904.445272398558,6648.711926614157
2282.476506546952,-6826.467310425484
2282.476506546952,6826.467310425484
2103.7753805983307,-6532.577842062007
2103.7753805983307,6532.577842062007
1586.3463210829445,-281.18272009001936
1586.3463210829445,281.18272009001936
999.8310114052009,0.0
984.025647401042,0.0
500.00000000000017,0.0
490.30056732164684,0.0
409.5298424190511,-8.254398690209904
409.5298424190511,8.254398690209904
197.33906593432863,0.0
50.82670105772833,-0.04347285178714697
50.82670105772833,0.04347285178714697
50.559686122260906,0.0
50.271263158819266,0.0
47.99972802102551,-279.81783404382134
47.99972802102551,279.81783404382134
18.491958585231277,-47.37493436181608
18.491958585231277,47.37493436181608
15.263976937260122,-18.619175622104017
15.263976937260122,18.619175622104017
11.445348335604551,0.0
11.39216083155316,-0.0070344150042094536
11.39216083155316,0.0070344150042094536
11.307656331538048,0.0

